Cross-Band Modulation Design for Hybrid RF-Optical Systems

We present a novel cross-band modulation framework that combines 3D modulation in the RF domain with intensity modulation and direct detection in the optical domain, the first such integration to enhance communication reliability. By harnessing cross-band diversity, the framework optimizes symbol mapping across RF and optical links, significantly boosting mutual information (MI) and reducing symbol error probability (SEP). Two practical modulation schemes implement this framework, both using quadrature amplitude modulation in the RF subsystem. The first is a linear cross-band mapping scheme, where RF symbols are mapped to optical intensity values via an analytically tractable optimization that ensures O(1) detection complexity while minimizing SEP. The second employs a deep neural network-generated (DNN-Gen) 3D constellation with a custom loss function that adaptively optimizes symbol placement to maximize MI and minimize SEP. Although DNN-Gen incurs higher computational complexity than the linear approach, it adapts the 3D constellation to varying signal-to-noise ratios, yielding significant performance gains. Furthermore, we derive a theoretical MI benchmark for the linear scheme, offering insights into the fundamental limits of RF-optical cross-band communication. Extensive Monte Carlo simulations confirm that both schemes outperform SoA cross-band modulation techniques, including cross-band pulse amplitude modulation, with notable improvements. Additionally, DNN-Gen maintains high performance over a range of RF SNRs, lessening the need for exhaustive training at every operating condition. Overall, these results establish our cross-band modulation framework as a scalable, high-performance solution for next-generation hybrid RF-optical networks, balancing low complexity with optimized symbol mapping to maximize system reliability and efficiency.

==> figures/3D_constellations/16_QAM_rf_input.txt <==
-0.948683	-0.948683	
-0.948683	-0.316228	
-0.948683	0.316228	
-0.948683	0.948683	
-0.316228	-0.948683	
-0.316228	-0.316228	
-0.316228	0.316228	
-0.316228	0.948683	
0.316228	-0.948683	
0.316228	-0.316228	
0.316228	0.316228	
0.316228	0.948683	
0.948683	-0.948683	
0.948683	-0.316228	
0.948683	0.316228	
0.948683	0.948683	

==> figures/3D_constellations/3D_linear.txt <==
-0.948683298050514	0.948683298050514	0.884651736929383
-0.948683298050514	0.316227766016838	0.589767824619589
-0.948683298050514	-0.948683298050514	0
-0.948683298050514	-0.316227766016838	0.294883912309794
-0.316227766016838	0.948683298050514	1.17953564923918
-0.316227766016838	0.316227766016838	0.884651736929383
-0.316227766016838	-0.948683298050514	0.294883912309794
-0.316227766016838	-0.316227766016838	0.589767824619589
0.948683298050514	0.948683298050514	1.76930347385877
0.948683298050514	0.316227766016838	1.47441956154897
0.948683298050514	-0.948683298050514	0.884651736929383
0.948683298050514	-0.316227766016838	1.17953564923918
0.316227766016838	0.948683298050514	1.47441956154897
0.316227766016838	0.316227766016838	1.17953564923918
0.316227766016838	-0.948683298050514	0.589767824619589
0.316227766016838	-0.316227766016838	0.884651736929383

==> figures/3D_constellations/optimized_3D_snr_optical_0dB_snr_rf_10dB.txt <==
-0.948683	-0.948683	1.19651
-0.948683	-0.316228	0.0029704
-0.948683	0.316228	1.42842
-0.948683	0.948683	0.00521091
-0.316228	-0.948683	0.00257826
-0.316228	-0.316228	1.58236
-0.316228	0.316228	0.00209996
-0.316228	0.948683	1.42474
0.316228	-0.948683	1.42997
0.316228	-0.316228	0.00221412
0.316228	0.316228	1.58357
0.316228	0.948683	0.00266886
0.948683	-0.948683	0.00550037
0.948683	-0.316228	1.42543
0.948683	0.316228	0.00267423
0.948683	0.948683	1.19283


==> figures/3D_constellations/optimized_3D_snr_optical_20dB_snr_rf_12dB.txt <==
-0.948683	-0.948683	0.426533
-0.948683	-0.316228	0.922443
-0.948683	0.316228	0.335901
-0.948683	0.948683	1.17457
-0.316228	-0.948683	1.40566
-0.316228	-0.316228	0.000493295
-0.316228	0.316228	1.56695
-0.316228	0.948683	0.708897
0.316228	-0.948683	0.91945
0.316228	-0.316228	0.461547
0.316228	0.316228	2.05255
0.316228	0.948683	0.00189263
0.948683	-0.948683	0.00614749
0.948683	-0.316228	1.46465
0.948683	0.316228	0.961093
0.948683	0.948683	0.465358


==> figures/3D_constellations/optimized_z_snr_optical_0dB_snr_rf_10dB.txt <==
1	1.19651000000000
2	0.00297040000000000
3	1.42842000000000
4	0.00521091000000000
5	0.00257826000000000
6	1.58236000000000
7	0.00209996000000000
8	1.42474000000000
9	1.42997000000000
10	0.00221412000000000
11	1.58357000000000
12	0.00266886000000000
13	0.00550037000000000
14	1.42543000000000
15	0.00267423000000000
16	1.19283000000000

==> figures/3D_constellations/optimized_z_snr_optical_20dB_snr_rf_12dB.txt <==
1	0.426533000000000
2	0.922443000000000
3	0.335901000000000
4	1.17457000000000
5	1.40566000000000
6	0.000493295000000000
7	1.56695000000000
8	0.708897000000000
9	0.919450000000000
10	0.461547000000000
11	2.05255000000000
12	0.00189263000000000
13	0.00614749000000000
14	1.46465000000000
15	0.961093000000000
16	0.465358000000000

==> figures/MI/continuous/exponential_1D_optical_snr_0dB.txt <==
-20	0.503597750701682
-18	0.505693763533223
-16	0.509003294720479
-14	0.514217642216792
-12	0.522405384293040
-10	0.535194663945297
-8	0.555010976997209
-6	0.585343477781528
-4	0.630948066859281
-2	0.697793929191574
0	0.792481250360296
2	0.920965068110198
4	1.08686537709069
6	1.29020200690478
8	1.52738721052758
10	1.79248125036051
12	2.07888292061649
14	2.38061242869246
16	2.69290044037753
18	3.01224555268514
20	3.33621267098574

==> figures/MI/continuous/exponential_1D_optical_snr_10dB.txt <==
-20	1.73037128189477
-18	1.73075438745890
-16	1.73136115238870
-14	1.73232176575227
-12	1.73384161978689
-10	1.73624388573132
-8	1.74003490873521
-6	1.74600275967556
-4	1.75536117883221
-2	1.76994897243092
0	1.79248125036053
2	1.82681053366842
4	1.87807860111125
6	1.95253446444731
8	2.05674913404054
10	2.19615871138935
12	2.37339639624703
14	2.58734031289045
16	2.83353045944553
18	3.10565929328534
20	3.39720793317505

==> figures/MI/continuous/exponential_1D_optical_snr_20dB.txt <==
-20	3.32917715838679
-18	3.32921892643345
-16	3.32928511937265
-14	3.32939001567094
-12	3.32955623386076
-10	3.32981959350757
-8	3.33023679356408
-6	3.33089751722902
-4	3.33194345556886
-2	3.33359805580694
0	3.33621267098550
2	3.34033724144640
4	3.34682631696758
6	3.35699271017458
8	3.37281748962229
10	3.39720793317482
12	3.43425036839121
14	3.48932013683740
16	3.56880666547638
18	3.67919696364065
20	3.82552584558934

==> figures/MI/continuous/gamma_linear_theoretical_optical_snr_0dB.txt <==
-20	0.295829150023499
-18	0.296535034398945
-16	0.303714820544386
-14	0.305072242761714
-12	0.318113435125710
-10	0.327348013214847
-8	0.353722867031048
-6	0.387872198887484
-4	0.444000189515750
-2	0.522434766928521
0	0.643177583418295
2	0.814083600391389
4	1.05079634022142
6	1.35397629697349
8	1.73937963038393
10	2.19036554509917
12	2.70159500658487
14	3.26215521697863
16	3.85310628637482
18	4.47191333664231
20	5.10533895391029
22	5.75139148915785
24	6.40515356044037
26	7.05912057774360
28	7.71835877538145
30	8.38071820552068

==> figures/MI/continuous/gamma_linear_theoretical_optical_snr_10dB.txt <==
-20	1.29271802306107
-18	1.29581076547453
-16	1.29715264783968
-14	1.30176304513528
-12	1.30732618089540
-10	1.31797899043540
-8	1.33878255016638
-6	1.35807679897385
-4	1.39809613913523
-2	1.45518400493948
0	1.53650465562232
2	1.65653003305852
4	1.82434168241183
6	2.04473178716942
8	2.32350513836574
10	2.66657525263546
12	3.06835562971110
14	3.53449013996880
16	4.05041407985558
18	4.60611156615606
20	5.19480976179386
22	5.81002642480800
24	6.44110370687692
26	7.08365876981616
28	7.73572011135379
30	8.39151054228396

==> figures/MI/continuous/gamma_linear_theoretical_optical_snr_20dB.txt <==
-20	2.83958786054486
-18	2.84038550082030
-16	2.84185016187095
-14	2.84529265368689
-12	2.85487607637444
-10	2.86026280242139
-8	2.87278082840324
-6	2.89583207615599
-4	2.92676054571225
-2	2.97540919215514
0	3.05003651226332
2	3.14455748340567
4	3.28568098010817
6	3.46203184268781
8	3.67867387143825
10	3.93475980553296
12	4.22777861789665
14	4.55482932526267
16	4.91702581313983
18	5.31187099809866
20	5.74692826832933
22	6.22042745571339
24	6.73626817199794
26	7.28499689757860
28	7.87290163054414
30	8.47959037662156

==> figures/MI/continuous/linear_theoretical_optical_snr_0dB.txt <==
-20	0.0401745680439319
-18	0.0442730541655994
-16	0.0507449485921438
-14	0.0609430776957700
-12	0.0769597195569388
-10	0.101985503580875
-8	0.140779950645494
-6	0.200203957115515
-4	0.289639113532933
-2	0.420918060673726
0	0.607224285230468
2	0.860606377203247
4	1.18860912013330
6	1.59165600362152
8	2.06289104750432
10	2.59059268650027
12	3.16155590287795
14	3.76372161632967
16	4.38742128894728
18	5.02553230481406
20	5.67309000214860
22	6.32675597714907
24	6.98433672327180
26	7.64441217518592
28	8.30607161855027
30	8.96873448121841

==> figures/MI/continuous/linear_theoretical_optical_snr_10dB.txt <==
-20	0.259923739407502
-18	0.263496895955214
-16	0.269141363711897
-14	0.278040923905796
-12	0.292031041229348
-10	0.313921916989070
-8	0.347932099284644
-6	0.400203458877676
-4	0.479267233578325
-2	0.596154672304510
0	0.763661670534262
2	0.994330766716585
4	1.29733924826501
6	1.67555441421398
8	2.12450277783616
10	2.63395554939282
12	3.19106795676632
14	3.78331553981982
16	4.40020598346745
18	5.03377642525262
20	5.67836495510686
22	6.33011409569324
24	6.98646761173705
26	7.64576152071197
28	8.30692493861980
30	8.96927366524826

==> figures/MI/continuous/linear_theoretical_optical_snr_20dB.txt <==
-20	1.12071824281776
-18	1.12326246677080
-16	1.12728179473484
-14	1.13361966560551
-12	1.14358449544030
-10	1.15918133217736
-8	1.18342506035168
-6	1.22071934841040
-4	1.27722181716669
-2	1.36100932635692
0	1.48175799079926
2	1.64970935118113
4	1.87404864923047
6	2.16127915449711
8	2.51418711740953
10	2.93148484365519
12	3.40796676895791
14	3.93527528174468
16	4.50335518003801
18	5.10216065823455
20	5.72294912454072
22	6.35885135601509
24	7.00485047712411
26	7.65746268876934
28	8.31434927402611
30	8.97397475043893

==> figures/MI/continuous/popovski_theoretical_optical_snr_0dB.txt <==
-20	0.272834977787761
-18	0.276102727248384
-16	0.277841267219887
-14	0.285125312895440
-12	0.296465074548073
-10	0.313714907950020
-8	0.341886278863329
-6	0.382380998137019
-4	0.443117461090036
-2	0.541232385624710
0	0.678826914818591
2	0.876289565115798
4	1.14224762054440
6	1.48042594979796
8	1.89609522676764
10	2.37706472293318
12	2.91201780512445
14	3.49150196253414
16	4.09796553666160
18	4.72348326214563
20	5.36344146912240
22	6.01107271930357
24	6.66596751779669
26	7.32280180073146
28	7.98498986656197
30	8.64688315434327

==> figures/MI/continuous/popovski_theoretical_optical_snr_10dB.txt <==
-20	1.22861712439910
-18	1.23617582365933
-16	1.23595818934558
-14	1.24365077634179
-12	1.25520472201227
-10	1.27574811436205
-8	1.29970826734314
-6	1.33978146192255
-4	1.40427826055484
-2	1.50056167534402
0	1.64120423088633
2	1.83914754367787
4	2.10328141306047
6	2.44342140307613
8	2.86015993802726
10	3.34114389926616
12	3.87558718007506
14	4.45354891338321
16	5.06046548896252
18	5.68747929854886
20	6.32741399713704
22	6.97737568490715
24	7.63023817284932
26	8.28883011667753
28	8.94948173667328
30	9.61087885603813

==> figures/MI/continuous/popovski_theoretical_optical_snr_20dB.txt <==
-20	2.75538107108290
-18	2.75705075825920
-16	2.75940513713720
-14	2.77075525505141
-12	2.78048139152110
-10	2.79798629671845
-8	2.82363844640949
-6	2.86534429974158
-4	2.92928956313788
-2	3.02664827720125
0	3.16583437746765
2	3.36288716263890
4	3.62768184898247
6	3.96791878011386
8	4.38077147185964
10	4.86481006479795
12	5.40026082042564
14	5.97743711714629
16	6.58351092269593
18	7.21030564733625
20	7.85103331973274
22	8.49943963580865
24	9.15376585781677
26	9.81187167116426
28	10.4726338748419
30	11.1342577181163

==> figures/MI/discrete/linear_optical_snr_0dB.txt <==
-20	0.233577507073716
-18	0.226804049137333
-16	0.231924241209723
-14	0.249988538471233
-12	0.261311786893759
-10	0.284918320945906
-8	0.314641820234497
-6	0.363561691612780
-4	0.452598419008744
-2	0.572836078593542
0	0.727028023220770
2	0.969881503452554
4	1.25883884266160
6	1.62106908930669
8	2.02294707540901
10	2.47392793549484
12	2.93384301870838
14	3.38184932110234
16	3.72668410711812
18	3.92143452760230
20	3.98914704678571

==> figures/MI/discrete/linear_optical_snr_10dB.txt <==
-20	0.904342031201851
-18	0.913938054576334
-16	0.909846037312965
-14	0.913524107362264
-12	0.928264838627349
-10	0.940459137507950
-8	0.962408300160067
-6	1.00701561995199
-4	1.05802116247162
-2	1.14429177889815
0	1.26819686928126
2	1.43818741161352
4	1.65704490046827
6	1.93370392026414
8	2.31934746601678
10	2.70361991860920
12	3.10103184798894
14	3.47361633010568
16	3.76864990781383
18	3.93369585184154
20	3.99073598975555

==> figures/MI/discrete/linear_optical_snr_20dB.txt <==
-20	2.22799411407627
-18	2.22693402854154
-16	2.23648016560135
-14	2.23847111857448
-12	2.24423843543207
-10	2.25630509813450
-8	2.27702923019109
-6	2.30410372101553
-4	2.34701716857561
-2	2.40414816688109
0	2.49245609402805
2	2.60751737156063
4	2.75611624147986
6	2.93001763063440
8	3.13395785470880
10	3.35063077399910
12	3.56482205644435
14	3.75933954670507
16	3.89629067642997
18	3.97081092744529
20	3.99591455337999

==> figures/MI/discrete/magnitude_optical_snr_0dB.txt <==
-20	0.153644880014385
-18	0.160100779741187
-16	0.164460734696008
-14	0.171634356883706
-12	0.191647211418173
-10	0.217509131741992
-8	0.249743553778056
-6	0.306797167576516
-4	0.397334371241705
-2	0.524867770422015
0	0.705822592943499
2	0.946524912225703
4	1.26217449534590
6	1.62233268483830
8	2.03339400035227
10	2.48006190652819
12	2.94262121445671
14	3.38745708923323
16	3.72965384856570
18	3.92285703178318
20	3.98901324417143

==> figures/MI/discrete/magnitude_optical_snr_10dB.txt <==
-20	0.572793421200865
-18	0.571674932523944
-16	0.577293249968040
-14	0.585775093725843
-12	0.604455249890552
-10	0.624793906487232
-8	0.666294122922511
-6	0.724377826918335
-4	0.813479741429164
-2	0.929330871686747
0	1.11262216226368
2	1.34352954581367
4	1.62543762346944
6	1.95586637396916
8	2.31934746601678
10	2.70361991860920
12	3.10103184798894
14	3.47361633010568
16	3.76864990781383
18	3.93369585184154
20	3.99073598975555

==> figures/MI/discrete/magnitude_optical_snr_20dB.txt <==
-20	1.41986623402976
-18	1.42716672084803
-16	1.43030811415092
-14	1.44155334142720
-12	1.46041178718615
-10	1.47854007999141
-8	1.51548429574941
-6	1.57743143491241
-4	1.66348129190957
-2	1.78221691415950
0	1.95342070448032
2	2.16917806978816
4	2.42522446383172
6	2.70897563527291
8	2.98683927879740
10	3.25225370304062
12	3.50519512368659
14	3.72409125103598
16	3.88198009521399
18	3.96744217373442
20	3.99527780334899

==> figures/MI/discrete/optimal_3D_optical_snr_0dB.txt <==
-20	0.358337825280833
-18	0.362966433949338
-16	0.366964439469410
-14	0.372410274490427
-12	0.410463342916858
-10	0.423947159180855
-8	0.453941741387634
-6	0.511215694596602
-4	0.591541642735325
-2	0.746597581388466
0	0.937103842780145
2	1.17822564400300
4	1.44879693827979
6	1.84010420569531
8	2.25711123961977
10	2.70418690266179
12	3.13290253527190
14	3.57498156867006
16	3.92420092937138
18	3.93931075756157
20	3.99201238279243

==> figures/MI/discrete/optimal_3D_optical_snr_10dB.txt <==
-20	1.04709238483447
-18	1.05035073010116
-16	1.05511035708681
-14	1.06702937037070
-12	1.07597416401851
-10	1.10238183524900
-8	1.14066869114228
-6	1.19609730236789
-4	1.28066474801059
-2	1.40346995439868
0	1.58050375383568
2	1.89065389744806
4	2.20962831333797
6	2.51222170378114
8	2.86465060733692
10	3.11624031063586
12	3.42045272959723
14	3.81353764303531
16	3.96369176272856
18	3.99465223838904
20	3.99963426970369
22	4.00000212231770
24	4.00001352986997
26	4.00001204245662
28	4.00000972973283
30	4.00001186268895

==> figures/MI/discrete/optimal_3D_optical_snr_20dB.txt <==
-20	2.32123302819734
-18	2.32290947257830
-16	2.32670964546539
-14	2.33214151003124
-12	2.34670970154919
-10	2.36061953445622
-8	2.38244908862019
-6	2.49254187203053
-4	2.56430024459009
-2	2.64911377267092
0	2.75553367469683
2	2.98461296337740
4	3.17631364080644
6	3.46845799029555
8	3.63762888508788
10	3.83141515415662
12	3.94903341239475
14	3.98827154552592
16	3.99873715372461
18	3.99996395328226
20	3.99999571382010

==> figures/MI/discrete/pam_1D_optical_snr_0dB.txt <==
-20	0.185452505962063
-18	0.187332292821666
-16	0.192819644872638
-14	0.201049700685632
-12	0.214543365511625
-10	0.232425714753450
-8	0.261412941211474
-6	0.306414632205885
-4	0.371385977564331
-2	0.462680076508349
0	0.585183639074559
2	0.743141505814228
4	0.931227770486078
6	1.14785653109853
8	1.38538404977356
10	1.64212667271719
12	1.91150683388641
14	2.18926080219540
16	2.47274237856374
18	2.75929721243013
20	3.02499290809485

==> figures/MI/discrete/pam_1D_optical_snr_10dB.txt <==
-20	0.925772132789179
-18	0.924236524971486
-16	0.925088993848109
-14	0.929343708590541
-12	0.931853487376739
-10	0.940172042295376
-8	0.950820544670377
-6	0.966037609442333
-4	0.988469800890687
-2	1.02549171760119
0	1.08069734381243
2	1.15640889191583
4	1.26208366204603
6	1.40095541574586
8	1.57219050630531
10	1.77054806317234
12	2.00203583524905
14	2.25056798009825
16	2.51283847481783
18	2.78424692310194
20	3.04892651766012

==> figures/MI/discrete/pam_1D_optical_snr_20dB.txt <==
-20	2.23622982058778
-18	2.23929236549156
-16	2.23872201447196
-14	2.24092626377370
-12	2.23817105004217
-10	2.24023510792605
-8	2.23899418055106
-6	2.24393301903015
-4	2.24633427384126
-2	2.24864983472030
0	2.25690045494330
2	2.27380138439805
4	2.29343348568298
6	2.32612429974790
8	2.37353457379301
10	2.44147729182650
12	2.53861453456034
14	2.66040634022904
16	2.81764097089059
18	3.00428138193140
20	3.20767743912074

==> figures/SEP/optimal_optical_snr_10dB.txt <==
0	0.604471000000000
2	0.531343000000000
4	0.454338333333333
6	0.375106666666667
8	0.287188666666667
10	0.222255000000000
12	0.142239000000000
14	0.0445310000000000
16	0.00881133333333333
18	0.00154000000000000
20	0.000178666666666667
22	8.33e-06
24	0
26	0
28	0
30	0
	
	

==> figures/SEP/optimal_optical_snr_10dB_rf_snr_10dB.txt <==
0	0.626759666666667
2	0.567118666666667
4	0.494214333333333
6	0.408815333333333
8	0.315619333333333
10	0.222472666666667
12	0.138443666666667
14	0.0722283333333333
16	0.0289146666666667
18	0.00757800000000000
20	0.000996000000000000
22	4.63e-05
24	3.33e-07
26	0
28	0
30	0

==> figures/SEP/optimal_optical_snr_20dB.txt <==
0	0.325204333333333
2	0.257494000000000
4	0.205003000000000
6	0.130746333333333
8	0.0714380000000000
10	0.0313403333333333
12	0.0113010000000000
14	0.00282833333333333
16	0.000405666666666667
18	3.83e-05
20	3.33e-06
22	0
24	0
26	0
28	0
30	0
	
	

==> figures/SEP/optimal_optical_snr_20dB_rf_snr_12dB.txt <==
0	0.333004333333333
2	0.269856333333333
4	0.200025666666667
6	0.130570000000000
8	0.0714380000000000
10	0.0313403333333333
12	0.0113443333333333
14	0.00390333333333333
16	0.00130766666666667
18	0.000325000000000000
20	4.47e-05
22	2.67e-06
24	0
26	0
28	0
30	0

==> figures/SEP/optimal_optical_snr_20dB_rf_snr_16dB.txt <==
0	0.429838666666667
2	0.358381333333333
4	0.275037333333333
6	0.186097000000000
8	0.104082666666667
10	0.0440303333333333
12	0.0127823333333333
14	0.00249066666666667
16	0.000400333333333333
18	6.63e-05
20	7.00e-06
22	6.67e-07
24	0
26	0
28	0
30	0

==> figures/SEP/optimal_optical_snr_20dB_rf_snr_20dB.txt <==
0	0.380997000000000
2	0.320971000000000
4	0.252271000000000
6	0.180143000000000
8	0.112875000000000
10	0.0591770000000000
12	0.0242300000000000
14	0.00733800000000000
16	0.00141800000000000
18	0.000132000000000000
20	1e-06
22	0
24	0
26	0
28	0
30	0

==> figures/SEP/optimal_optical_snr_30dB.txt <==
0	0.0363510000000000
2	0.0264966666666667
4	0.0147143333333333
6	0.00753000000000000
8	0.00288000000000000
10	0.000670333333333333
12	8.17e-05
14	7.33e-06
16	3.33e-07
18	0
20	0
22	0
24	0
26	0
28	0
30	0
	
	

==> figures/SEP/optimal_optical_snr_30dB_rf_snr_12dB.txt <==
0	0.0899840000000000
2	0.0615800000000000
4	0.0354933333333333
6	0.0157023333333333
8	0.00470566666666667
10	0.000843000000000000
12	8.50e-05
14	1.70e-05
16	5.67e-06
18	1e-06
20	0

==> figures/SEP/optimal_optical_snr_30dB_rf_snr_8dB.txt <==
0	0.0445520000000000
2	0.0291380000000000
4	0.0163000000000000
6	0.00753000000000000
8	0.00281333333333333
10	0.000882666666666667
12	0.000216333333333333
14	4.63e-05
16	6.33e-06
18	0
20	0
22	0
24	0
26	0
28	0
30	0

==> figures/SEP/pam_optical_snr_10dB.txt <==
0	0.797564000000000
2	0.793465000000000
4	0.788241000000000
6	0.780446000000000
8	0.766886000000000
10	0.749144000000000
12	0.724333000000000
14	0.690047000000000
16	0.645963000000000
18	0.588624000000000
20	0.517037000000000
22	0.432269000000000
24	0.336469000000000
26	0.234602000000000
28	0.141088000000000
30	0.0668210000000000
32	0.0219260000000000
34	0.00399800000000000
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	

==> figures/SEP/pam_optical_snr_20dB.txt <==
0	0.533538000000000
2	0.531102000000000
4	0.529607000000000
6	0.527649000000000
8	0.523143000000000
10	0.517035000000000
12	0.506415000000000
14	0.492570000000000
16	0.470716000000000
18	0.438994000000000
20	0.394730000000000
22	0.339563000000000
24	0.268723000000000
26	0.191910000000000
28	0.116611000000000
30	0.0557590000000000
32	0.0185170000000000
34	0.00336100000000000
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	

==> figures/SEP/pam_optical_snr_30dB.txt <==
0	0.0680600000000000
2	0.0679500000000000
4	0.0678570000000000
6	0.0670850000000000
8	0.0670270000000000
10	0.0666720000000000
12	0.0656940000000000
14	0.0647390000000000
16	0.0628950000000000
18	0.0598110000000000
20	0.0561760000000000
22	0.0497190000000000
24	0.0417310000000000
26	0.0313660000000000
28	0.0204480000000000
30	0.0102450000000000
32	0.00350600000000000
34	0.000699000000000000
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	

==> figures/SEP/popovski_optical_snr_10dB.txt <==
0	0.709795000000000
2	0.663835333333333
4	0.606988666666667
6	0.536977666666667
8	0.451653666666667
10	0.349930333333333
12	0.239005333333333
14	0.134626666666667
16	0.0565110000000000
18	0.0150343333333333
20	0.00199800000000000
22	9.13e-05
24	1.67e-06
26	0
28	0
30	0
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	

==> figures/SEP/popovski_optical_snr_20dB.txt <==
0	0.584288666666667
2	0.522853666666667
4	0.451670666666667
6	0.373726333333333
8	0.292993000000000
10	0.211680333333333
12	0.135027666666667
14	0.0715613333333333
16	0.0284820000000000
18	0.00735600000000000
20	0.000938666666666667
22	3.87e-05
24	6.67e-07
26	0
28	0
30	0
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	

==> figures/SEP/popovski_optical_snr_30dB.txt <==
0	0.568935333333333
2	0.505099333333333
4	0.431957333333333
6	0.352644666666667
8	0.271159666666667
10	0.191975666666667
12	0.119867666666667
14	0.0618450000000000
16	0.0241130000000000
18	0.00610433333333333
20	0.000766000000000000
22	2.77e-05
24	0
26	0
28	0
30	0
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	

==> figures/SEP/proposed_optical_snr_10dB.txt <==
0	0.659191000000000
2	0.622356000000000
4	0.574689666666667
6	0.512730333333333
8	0.433782000000000
10	0.338063000000000
12	0.232282666666667
14	0.131497666666667
16	0.0552820000000000
18	0.0147283333333333
20	0.00196233333333333
22	9.50e-05
24	1.33e-06
26	0
28	0
30	0
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	

==> figures/SEP/proposed_optical_snr_10dB_theory.txt <==
0	0.691726906167428
2	0.642900011840724
4	0.568338740869268
6	0.494053133033853
8	0.422738101988457
10	0.332629556338568
12	0.230196321222501
14	0.130891039401741
16	0.0551294613240312
18	0.0146832233432385
20	0.00193406678983177
22	8.52e-05
24	6.72e-07
26	3.50e-10
28	2.44e-15
30	0
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	

==> figures/SEP/proposed_optical_snr_20dB.txt <==
0	0.355782666666667
2	0.301528333333333
4	0.260694333333333
6	0.213414666666667
8	0.164533333333333
10	0.115959666666667
12	0.0683076666666667
14	0.0310446666666667
16	0.0109266666666667
18	0.00265233333333333
20	0.000330666666666667
22	1.4e-05
24	1.28e-07
26	0
28	0
30	0    
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	

==> figures/SEP/proposed_optical_snr_20dB_theory.txt <==
0	0.441591288480592
2	0.398645104110593
4	0.309818020109529
6	0.227577666365385
8	0.184739630696451
10	0.133245735469581
12	0.0766920768440821
14	0.0288311075453318
16	0.00898699931076208
18	0.00250831557731401
20	0.000345123450903762
22	1.58e-05
24	1.28e-07
26	6.77e-11
28	4.44e-16
30	0
	
	

==> figures/SEP/proposed_optical_snr_25dB.txt <==
0	0.1729
2	0.140531000000000
4	0.100290000000000
6	0.0651600000000000
8	0.0401950000000000
10	0.0214680000000000
12	0.00824400000000000
14	0.00180600000000000
16	0.000204000000000000
18	1.40000000000000e-05
20	0
22	0
24	0
26	0
28	0
30	0  

==> figures/SEP/proposed_optical_snr_25dB_theory.txt <==
0	0.213626238145632
2	0.180319966827490
4	0.123251996650203
6	0.0652803535456791
8	0.0443000259966495
10	0.0244053112499270
12	0.00933597381352080
14	0.00188506310337666
16	0.000175844413458526
18	1.51400905724630e-05
20	3.25655197364050e-07
22	0
24	0
26	0
28	0
30	0  

==> figures/SEP/proposed_optical_snr_30dB.txt <==
0	0.0313510000000000
2	0.0277913333333333
4	0.0226320000000000
6	0.0109826666666667
8	0.00543366666666667
10	0.00262033333333333
12	0.00100500000000000
14	0.000149000000000000
16	1.13e-05
18	2.00e-06
20	6.67e-07
22	0
24	0
26	0
28	0
30	0
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	

==> figures/SEP/proposed_optical_snr_30dB_theory.txt <==
0	0.0363510000000000
2	0.0297913333333333
4	0.0216320000000000
6	0.0109826666666667
8	0.00543366666666667
10	0.00262033333333333
12	0.00100500000000000
14	0.000149000000000000
16	1.13e-05
18	2.00e-06
20	6.67e-07
22	0
24	0
26	0
28	0
30	0
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
